OCCA: A unified approach to multi-threading languages

The inability to predict lasting languages and architectures led us to develop OCCA, a C++ library focused on host-device interaction. Using run-time compilation and macro expansions, the result is a novel single kernel language that expands to multiple threading languages. Currently, OCCA supports device kernel expansions for the OpenMP, OpenCL, and CUDA platforms. Computational results using finite difference, spectral element and discontinuous Galerkin methods show OCCA delivers portable high performance in different architectures and platforms.

==> dgVolBW.csv <==
CL-AMD-GPU, CL-NVIDIA-GPU, CUDA, OpenMP, CL-AMD-CPU, CL-Intel-CPU
148.753, 116.560, 147.476, 16.407, 6.477, 15.421
191.936, 151.138, 209.033, 19.153, 6.937, 18.605
242.261, 139.054, 245.523, 20.998, 6.974, 18.985
248.478, 163.309, 289.493, 20.905, 7.024, 20.295
134.453, 136.839, 271.899, 24.387, 6.963, 21.707
238.633, 133.047, 268.621, 25.274, 7.191, 21.494
271.325, 136.034, 267.232, 26.202, 7.146, 21.911
211.096, 132.521, 254.835, 26.424, 6.934, 22.332

==> dgVolGFLOPS.csv <==
CL-AMD-GPU, CL-NVIDIA-GPU, CUDA, OpenMP, CL-AMD-CPU, CL-Intel-CPU
128.61,100.776,127.506,14.1858,5.60037,13.3336
198.601,156.386,216.292,19.8181,7.17807,19.2516
287.08,164.779,290.945,24.8828,8.26433,22.4973
302.533,198.836,352.471,25.4528,8.55252,24.7103
171.14,174.176,346.088,31.0413,8.86316,27.6306
311.239,173.528,350.352,32.9646,9.38009,28.0338
357.749,179.365,352.352,34.549,9.42243,28.8914
280.722,176.23,338.888,35.1396,9.22146,29.6988

==> fdMNodes.csv <==
CL-AMD-GPU, CL-NVIDIA-GPU, CUDA,    OpenMP,  CL-AMD-CPU, CL-Intel-CPU
 5678.93 ,2921.04 ,2659.42 , 644.729,410.528 ,494.779
 4306.43 ,2621.49 ,2132.49 , 544.557,257.395 ,479.9
 4366.15 ,2162.82 ,1739.73 , 324.19,202.125 ,316.364
 4528.78 ,1838.33 ,1505.94 , 265.369,175.586 ,273.128
 3256.64 ,1625.79 ,1349.29 , 186.663,128.446 ,234.997
  2879.9 ,1430.92 ,1171.48 , 157.971,111.906 ,189.96
 3137.75 , 1299.8 ,1026.46 , 135.265,109.217 ,152.96


==> semBW.csv <==
CL-AMD-GPU,CL-NVIDIA-GPU,CUDA,OpenMP,CL-AMD-CPU,CL-Intel-CPU
31.9679 ,  33.8062 ,  36.0276 ,  10.8915 ,  2.12858 ,  11.8154
70.3095 ,  63.9538 ,  71.2988 ,  11.0924 ,  2.77904 ,  10.9853
144.675 ,  111.352 ,  121.161 ,  10.8056 ,  2.47204 ,  10.3608
155.2   ,  98.1181 ,  155.433 ,  8.44041 ,  2.18758 ,  8.73327
193.343 ,  104.534 ,  165.418 ,  8.58118 ,  1.93177 ,  8.93946
192.958 ,  100.529 ,  164.823 ,  8.12591 ,  1.71605 ,  8.37326
203.422 ,  141.223 ,  198.129 ,  7.93511 ,  1.52771 ,  19.9881
211.611 ,  94.8198 ,  142.907 ,  7.73956 ,  1.40409 ,   7.2515

==> semGFLOPS.csv <==
CL-AMD-GPU, CL-NVIDIA-GPU, CUDA,    OpenMP,  CL-AMD-CPU, CL-Intel-CPU
 28.7711  ,30.4255  ,32.4249  ,9.80233  ,1.91572  ,10.6339
  81.236  ,73.8925   ,82.379  ,12.8162  ,3.21092  ,12.6924
 203.726  ,156.802  ,170.614   ,15.216  ,3.48104  ,14.5897
 257.606   ,162.86  ,257.993  ,14.0097  ,3.63102  ,14.4958
 369.471   ,199.76  ,316.108  ,16.3983  ,3.69152  ,17.0829
 417.131   ,217.32   ,356.31  ,17.5663  ,3.70969   ,18.101
  490.73  ,340.682   ,477.96  ,19.1424  ,3.68541  ,48.2187
 563.488   ,252.49  ,380.538  ,20.6092  ,3.73887  ,19.3096

